Fast and Scalable Group Mutual Exclusion

The group mutual exclusion (GME) problem is a generalization of the classical mutual exclusion problem in which every critical section is associated with a type or session. Critical sections belonging to the same session can execute concurrently, whereas critical sections belonging to different sessions must be executed serially. The well-known read-write mutual exclusion problem is a special case of the group mutual exclusion problem. In this work, we present a novel GME algorithm for an asynchronous shared-memory system that, in addition to satisfying lockout freedom, bounded exit and concurrent entering properties, has O(1) step-complexity when the system contains no conflicting requests as well as O(1) space-complexity per GME object when the system contains sufficient number of GME objects. To the best of our knowledge, no existing GME algorithm has O(1) step-complexity for concurrent entering. Moreover, most existing GME algorithms have {\Omega}(n) space complexity per GME object, where n denotes the number of processes in the system. We also show that our GME algorithm can be easily modified to use bounded space variables.

==> Data/lonestar/threadSweep-L1-dcache-nu.csv <==
Sessions	ThreadCount	FS-GME	BH-GME	GLB-GME
2	1	220158129909.80		253289728621.00		238306735340.80			
2	2	214634114558.40		387165342440.20	        260662093711.40		
2	4	470413152396.00		779127700641.80	        634103732587.20		
2	6	1158958301612.20	1225410050705.60	1328732489056.80	
2	8	1964883209098.80	1606659545634.20	1878133218793.60	
2	16	3194035342337.80	2748679123287.00	3383416284643.00	
2	24	2962403817351.60	3607128502903.20	4747568069761.00	
2	32	6898713436257.40	4464754561727.80	5750550931778.00	
2	40	7132120042042.00	4708822013115.00	6002892539038.60	
2	48	8693455552344.40	4847221513439.20	6369751926419.60	
8	1	211673157870.00		250847370444.20	        235843747976.20		
8	2	204268239996.40		397668155279.00	        284877334021.20		
8	4	634521624834.00		877097728318.40	        936961363755.60		
8	6	1385055590596.00	1292578145999.40	1952914861891.20	
8	8	2282881527271.40	1769885036061.40	2665148690802.80	
8	16	4036528352672.80	3365123788761.60	2956046963451.20	
8	24	5518855117307.80	4975023737948.00	4367588752544.60	
8	32	7387690579341.20	6425185884668.00	3855258353437.20	
8	40	7630592024695.80	6773507320641.20	5111011721907.80	
8	48	8671258546350.40	6644110367762.80	4655358131946.80	
16	1	211753266139.80		250423839788.60	        235074528966.60		
16	2	187695291503.60		396374049069.00	        266951630421.00		
16	4	632029565035.80		876070636562.40	        920509035309.40		
16	6	1385616604004.60	1351606463171.00	1735151078790.00	
16	8	2216393780421.60	1871521289053.20	2149188618187.80	
16	16	3989169111069.40	3462389501495.40	2170524617875.60	
16	24	5503328498396.80	5039272353112.00	3673517503611.40	
16	32	7356682074273.20	6539936815317.60	3919901721564.60	
16	40	7561442411178.00	7004514031824.80	4588611272231.20	
16	48	8443697214528.20	6916421050903.00	4109232823995.00	
32	1	211580718610.40		250313467347.00	        234875482334.40		
32	2	199528248862.00		411963564421.80	        268447980718.40		
32	4	643383639218.80		866837845143.60	        948645435886.80		
32	6	1398875598354.80	1305629177570.40	1738356126720.00	
32	8	2227152701230.60	1771509647501.60	2608650528279.20	
32	16	4037157075807.80	3525549596500.00	2879651097833.00	
32	24	5473289102545.60	5044260955410.60	4285574363697.20	
32	32	7382191471573.20	6564122978687.40	4284220193672.40	
32	40	7694664527684.00	7092368783397.00	5097895306671.20	
32	48	8549612884587.80	7085640010064.20	4244181700196.80	
48	1	211644645618.00		249989697267.00	        234785233464.00		
48	2	187899908486.00		397294073097.00	        258651205087.00		
48	4	632526299696.60		867779735527.60	        930228438701.40		
48	6	1373767277240.20	1293503906729.80	1705612981531.80	
48	8	2239442224939.00	1767479186577.80	2253679592679.60	
48	16	4037480019664.60	3440733694911.40	2579210362320.80	
48	24	5385140706825.80	5091611285373.40	3826687878797.00	
48	32	7382690027846.40	6704042389544.00	4047855109260.00	
48	40	7888482864539.40	7159391701264.00	4896047543066.40	
48	48	8796669717052.00	7121016932731.40	4221079979270.80	
64	1	211618664749.60		250167845613.20	        234649179499.00		
64	2	200998790374.80		409422518683.20	        263669359800.80		
64	4	636342712916.40		861462286116.40	        912817572487.60		
64	6	1408136884705.80	1291575563679.80	1868478644990.60	
64	8	2215710121052.20	1750432142831.60	2770620809025.80	
64	16	3989876437311.80	3426596944008.00	3321482814209.00	
64	24	5408808334507.60	5021068360857.60	4963544083186.60	
64	32	7404602149766.40	6490813230446.80	4662758765685.00	
64	40	7904892522005.20	7058077526385.00	5202436429502.00	
64	48	8921045367691.60	7181632358369.20	4297523736099.60	


==> Data/lonestar/threadSweep-L1-dcache.csv <==
Sessions	ThreadCount	FS-GME	BH-GME	GLB-GME
2	1	17249192306.10	20538510071.30	19286492935.20	
2	2	16761532254.50	33500794914.40	20913988345.60	
2	4	45699560798.40	70250625802.00	55408878292.20	
2	6	110024226770.20	107593475611.60	131119556550.70	
2	8	176750987157.50	140985644042.10	200958369047.80	
2	16	279228740369.90	250800551443.20	302338083451.10	
2	24	260710404156.80	322381500399.50	295392673688.70	
2	32	602031995826.80	414311328825.70	285062905916.30	
2	40	618338369103.60	452601590801.20	344058041876.20	
2	48	744022484173.90	507542017556.00	315833860326.20	
8	1	16958308347.20	20594099281.20	19297581571.00	
8	2	16248448107.30	33424557068.00	21764260471.80	
8	4	56094757619.40	86371721817.70	69039296148.10	
8	6	98139359833.10	137658743382.90	139675089702.50	
8	8	147431779034.20	186449783250.30	158109943064.60	
8	16	313552334757.10	335647754945.30	217358825329.80	
8	24	438423582964.90	486681320325.30	287889010882.50	
8	32	617445571908.60	628036198702.80	316493047221.20	
8	40	660890482956.60	657068798744.20	362831490794.60	
8	48	732718858650.40	643921029609.70	377384288823.00	
16	1	16678922463.10	20396801203.50	18913364869.60	
16	2	16688936632.40	34235018497.10	22372230575.40	
16	4	56173440171.30	90344655015.80	72496149989.20	
16	6	90226256963.40	144670436104.80	127289482757.80	
16	8	109192680895.30	197264250107.60	108640308077.10	
16	16	234847040645.60	396258988389.90	229222274174.20	
16	24	306468347959.30	547620657158.70	294973521867.50	
16	32	489975307974.60	672540498307.20	329477760696.30	
16	40	591569706553.00	698400868554.00	378225905958.10	
16	48	724719830244.80	685680348832.50	380174435460.00	
32	1	16746050347.20	20439111309.60	19036080317.90	
32	2	16909352448.40	34770628037.70	22199221398.00	
32	4	51026037170.90	92913176569.20	75330336033.50	
32	6	67556046550.40	150695597952.80	114034508561.50	
32	8	77363610728.80	206827754873.00	92321551755.50	
32	16	109707077986.70	414124897598.00	236070947141.40	
32	24	157508347430.60	622830240644.30	305177074496.60	
32	32	267065019982.30	694967367684.50	343016899862.10	
32	40	364610289779.70	721640564391.80	393728495850.90	
32	48	550387304657.90	706913491905.50	421281296793.00	
48	1	16783380637.60	20484729338.80	19098577467.40	
48	2	16707249775.00	34729518953.50	22311197616.50	
48	4	50327827446.20	93435556574.60	74714829005.00	
48	6	66350509918.80	152517358361.70	104770523210.20	
48	8	75021775706.20	209107823256.30	91309948194.30	
48	16	101104858252.40	415816676537.90	234911074443.60	
48	24	135962336965.00	624514672716.60	304937948922.80	
48	32	202272143654.40	695650312190.20	344185353025.10	
48	40	264937663549.60	724670005450.00	397980368240.10	
48	48	350367296356.50	716060603466.20	431375256227.20	
64	1	16794012728.90	20473542884.20	19119132607.90	
64	2	16786780800.70	34488040174.90	22294665152.80	
64	4	49967941645.40	94108421683.30	73068039549.80	
64	6	65827435011.70	153116205957.10	100283933253.70	
64	8	74959727780.50	210509099951.00	93046127217.00	
64	16	98705417073.90	415097489774.40	235662087926.60	
64	24	131214625563.00	614065663724.50	304202922515.80	
64	32	182977075686.50	696556022012.00	339758672169.10	
64	40	211335678456.80	725614856573.40	406055712487.90	
64	48	277709299597.80	718379694731.80	421047975554.80	


==> Data/lonestar/threadSweep-branches-nu.csv <==
Sessions	ThreadCount	FS-GME	BH-GME	GLB-GME
2	1	171509434453.40		202385627995.40		191858995881.80		
2	2	165312351890.60		315509220662.40	        208466007300.80		
2	4	338758969747.60		658610135561.40	        464262484564.40		
2	6	789678772615.40		1051884063720.00	872507400394.00		
2	8	1320465196728.00	1395413185426.60	1199049646245.00	
2	16	2094713776375.60	2528753502331.60	2112845135443.60	
2	24	1992994037935.80	3404190588573.80	2933951840203.00	
2	32	4604259981169.60	4243949364313.20	3552662399692.00	
2	40	4772327099892.20	4476502823535.40	3713562094172.80	
2	48	5845889527552.80	4654119006196.60	3959461302643.80	
8	1	163454328425.40		200784250005.80	        189842302623.60		
8	2	153631468198.80		329512847509.60	        220664046757.00		
8	4	443923222774.00		774140006219.00	        624991570086.40		
8	6	937768662412.00		1167436365063.20	1234012291463.00	
8	8	1531806238470.60	1614706138151.20	1659830678178.60	
8	16	2701264224968.20	3209634836675.00	1846521055845.20	
8	24	3678248947341.60	4826837147425.40	2693402729758.80	
8	32	4915037477207.60	6258286050559.60	2343873472654.20	
8	40	5084796717582.80	6591876955324.40	3082985929916.80	
8	48	5809435603520.00	6478450786648.80	2865353350922.40	
16	1	163907674209.40		200546365680.60	        189961308052.60		
16	2	142239769241.40		327508111245.00	        215132712340.00		
16	4	443155453713.80		775777413449.60	        615611849060.60		
16	6	938854625285.40		1221676445273.40	1100966262170.60	
16	8	1487670152233.60	1717669735627.00	1353126416343.80	
16	16	2669271604264.60	3323305793699.60	1361877991092.40	
16	24	3663858947287.40	4891943531477.80	2303979283877.60	
16	32	4892496646889.00	6372850752303.20	2365457517675.80	
16	40	5030610952829.40	6823068829830.40	2800740474483.00	
16	48	5652261056370.80	6754218239233.20	2535665029168.80	
32	1	163902418101.60		200515041043.60	        189949163652.00		
32	2	150489678035.60		343645471922.20	        215932656355.40		
32	4	450170365752.20		766191510799.20	        632691475188.60		
32	6	947673644091.60		1176208916324.20	1106045131827.00	
32	8	1496851711832.40	1623009226760.00	1630838181350.40	
32	16	2696752077338.80	3385186355128.20	1773699819204.60	
32	24	3640604158134.00	4909887974634.00	2640875965066.00	
32	32	4900189617394.00	6404708774353.20	2564858591918.60	
32	40	5111098357034.20	6928970159964.80	3083119172248.20	
32	48	5714000583042.40	6943940021733.00	2616739960606.80	
48	1	163993752100.40		200265333674.00	        189911818496.40		
48	2	142555018743.00		329072957093.20	        209630518961.00		
48	4	443145056675.20		768080171776.20	        620499583215.60		
48	6	932034811613.00		1165173634755.80	1084658465734.20	
48	8	1502688106291.60	1613503999230.40	1421336569623.00	
48	16	2698782869375.60	3299787271712.80	1601144106038.80	
48	24	3580972215237.00	4954333348246.80	2376515190212.60	
48	32	4902923272161.40	6545237710620.80	2443198436427.20	
48	40	5238987239509.40	6989277662028.00	2984996140078.40	
48	48	5867677133170.60	6972820597240.20	2600008075349.40	
64	1	163995181582.00		200423827227.60	        189822198716.20		
64	2	151612821624.00		341120375301.80	        212722524219.00		
64	4	446511000335.40		760955212933.80	        612947685516.00		
64	6	953946366002.60		1161834843347.80	1184150920137.00	
64	8	1486627740146.80	1599136277088.80	1729753908498.80	
64	16	2667917915979.80	3285778014166.40	2057603927755.20	
64	24	3595823060695.60	4885826952172.40	3062457790346.20	
64	32	4910314242086.20	6341204999806.60	2836222362160.60	
64	40	5247283631878.40	6890393346688.80	3122553853947.60	
64	48	5949868223367.60	7044265647715.40	2651795608536.40	


==> Data/lonestar/threadSweep-branches.csv <==
Sessions	ThreadCount	FS-GME	BH-GME	GLB-GME
2	1	13457431268.60	16442026959.70	15473156806.60	
2	2	12806521493.50	27796441744.40	16500404580.20	
2	4	31943909088.10	61238828483.30	37395304031.40	
2	6	74094518178.70	95253509932.10	81784343046.40	
2	8	118422813740.00	126685286751.80	123629185332.90	
2	16	180208406001.20	236697288046.30	185874992834.20	
2	24	174262573822.60	308138474158.50	178683790407.20	
2	32	400817282143.00	398530224210.00	170977527074.80	
2	40	412184217511.20	435388147548.20	202970850019.20	
2	48	498736045414.00	496786185011.40	188130990531.10	
8	1	13128780723.60	16511000571.00	15482952836.90	
8	2	12163240251.80	27748316326.10	17027777074.40	
8	4	38699760379.60	79281613754.30	45319511483.90	
8	6	66648034025.40	129748122169.10	87239131115.00	
8	8	99267506348.20	177562198986.30	98593140898.70	
8	16	208298553668.60	321343894107.00	133448606525.00	
8	24	290574198567.20	473349792462.80	175736067953.20	
8	32	409101288937.00	612376146244.70	188494303349.70	
8	40	437048816712.20	640624375359.90	214994330316.20	
8	48	488475279700.60	632678023497.50	221908371915.00	
16	1	13074145881.30	16428232727.00	15398066671.80	
16	2	12630785554.10	28817452659.50	17482425772.20	
16	4	38898081038.70	83606786940.80	47455383989.70	
16	6	61475500744.70	137683243863.60	80161751188.00	
16	8	73778587768.10	189924795805.00	68711527061.10	
16	16	155520554832.00	385591601110.20	139672844207.80	
16	24	202416019506.50	533883914629.60	180040723756.80	
16	32	322423832736.20	653914511219.30	195911323881.70	
16	40	389685979617.20	678874859387.50	222074354858.00	
16	48	480346673147.80	676435098378.00	225964297482.80	
32	1	13219455131.40	16509651892.70	15614597239.40	
32	2	12860869164.00	29462343077.90	17503203103.10	
32	4	35279226146.00	86453259880.90	49487238736.90	
32	6	46042279512.50	144175712594.10	72278957070.40	
32	8	52355432816.10	200114122172.50	58678644617.50	
32	16	73294613997.80	406881093886.90	144189873258.90	
32	24	104639775608.00	613427824428.40	185159725272.90	
32	32	174059401326.20	674024354104.40	204572121825.20	
32	40	237364101183.60	701670964110.60	232533581445.80	
32	48	361869015772.10	699494371028.50	249639849975.90	
48	1	13282658269.20	16563769176.70	15700178659.80	
48	2	12669923281.70	29315148478.50	17594358269.70	
48	4	34743407277.10	87062901278.00	48973257061.10	
48	6	45297944292.90	146139752345.00	66614032040.10	
48	8	50828467586.10	202638098388.90	58238814827.70	
48	16	67244401107.70	408262520280.80	144896454479.10	
48	24	90579507339.50	616718518058.60	184968193241.10	
48	32	132172088491.60	675309097590.70	208071893447.80	
48	40	171397226329.10	696707030750.20	237087355226.20	
48	48	230720866589.10	709192020556.20	256620900944.80	
64	1	13305503601.50	16559802713.00	15738295009.00	
64	2	12764790487.50	29117647412.40	17616026499.50	
64	4	34449885295.10	87770844389.00	48090999937.90	
64	6	44896836855.60	146814407833.90	63926033737.20	
64	8	50711814927.70	204131066663.30	59032487727.50	
64	16	65988196034.00	407492333551.10	143944258220.70	
64	24	87200138587.70	606914421133.10	184519145815.30	
64	32	119123344443.50	667362357581.40	203816123369.00	
64	40	137041742780.20	704875922196.10	238816278253.70	
64	48	181947469993.70	711812894393.00	251544294327.20	


==> Data/lonestar/threadSweep-cache-ref-nu.csv <==
Sesssions	ThreadCount	FS-GME	BH-GME	GLB-GME
2	1	1153326.00	1030519.00	1245568.40	
2	2	1838832484.00	778981159.80	1673505875.60	
2	4	5176780476.80	1933532807.00	6610084019.40	
2	6	6222492748.40	3274786643.60	10011756467.20	
2	8	6572259131.80	4614184720.40	15007184897.40	
2	16	8807206513.40	6977613025.00	21231666812.80	
2	24	10048988109.60	7902285130.60	22353289459.40	
2	32	6744775321.20	9440847157.40	28314905465.60	
2	40	7013846803.60	10608337132.00	29627141988.60	
2	48	5199487400.00	10891260325.80	31360135198.00	
8	1	1286979.00	1005236.00	1192107.20	
8	2	1924238309.20	774674695.80	1615435585.20	
8	4	5534081094.20	1531418595.60	5929748663.20	
8	6	6152165458.60	2476724311.20	9446601824.40	
8	8	6623616051.00	3211273112.80	13473927511.40	
8	16	7398559621.40	4653882017.60	19699054105.40	
8	24	7220733262.00	5178720655.20	25034348875.60	
8	32	7358574335.20	6045728928.00	30014118841.20	
8	40	7712133687.80	7164579242.40	30406925899.60	
8	48	6255215503.80	7841314101.40	34155442394.40	
16	1	1509829.40	1628376.20	1421195.80	
16	2	1973156969.40	688983840.80	1590730676.80	
16	4	5577198279.40	1711822783.00	6191220465.40	
16	6	6297040362.00	2343951884.40	10529959046.60	
16	8	6645893144.60	3070350109.60	15344360754.60	
16	16	7553008928.40	4566365520.80	19805770392.60	
16	24	7334912486.00	4675275090.80	24180277058.80	
16	32	7477588880.00	5325511883.20	29010250490.20	
16	40	8069798319.60	6328438279.20	31493722637.00	
16	48	6864315897.40	6775322662.00	33843806831.20	
32	1	1345007.40	2128783.80	1504018.20	
32	2	1985178802.20	658422191.80	1851938233.00	
32	4	5462117575.40	1613926323.40	5952469634.60	
32	6	6165750995.20	2263201299.40	10172398895.60	
32	8	6595342229.00	2908362190.00	13289868907.40	
32	16	7574262512.20	4466177567.20	21243612954.00	
32	24	7558252537.40	4791838352.00	25091641907.60	
32	32	7550146560.80	5598289226.00	28978902466.20	
32	40	8044501885.20	6129838635.60	31238592139.20	
32	48	6951381073.20	6555218739.40	33346183188.80	
48	1	1988151.40	1701864.00	1363540.40	
48	2	1984889796.00	708161933.00	2039477933.60	
48	4	5523289050.40	1712563229.00	6128618580.00	
48	6	6510894421.40	2266962859.00	10735737504.20	
48	8	6603870321.00	2954437136.60	14358371987.80	
48	16	7705384665.00	4542167208.60	21578237324.00	
48	24	7937637395.60	4346133040.60	25788232706.40	
48	32	7954066704.80	5144119532.20	30033743906.00	
48	40	8315988324.20	5724391830.60	31124064636.20	
48	48	6935421900.80	6085813244.60	33576362451.80	
64	1	1300377.00	2528853.80	1531734.40	
64	2	1930760043.40	670091949.20	2267988109.00	
64	4	5570426280.00	1647817523.00	6179200465.20	
64	6	6177919078.00	2272079120.80	9785055134.00	
64	8	6587597890.40	2924479003.00	12873555888.00	
64	16	7676848886.00	4443898925.00	21793199481.60	
64	24	7664728624.40	4855607558.40	25838373941.40	
64	32	7582497974.20	5356467387.00	28917090076.80	
64	40	7840073730.40	5989112281.40	30277786293.00	
64	48	6606708750.40	6199268580.80	33567018007.60	


==> Data/lonestar/threadSweep-cache-ref.csv <==
Sessions	ThreadCount	FS-GME	BH-GME	GLB-GME
2	1	201170.50	203569.10	185541.30	
2	2	183437779.00	57805749.00	138284328.80	
2	4	419899924.80	149768485.10	362763490.70	
2	6	444784044.80	228660399.10	545568771.80	
2	8	493775352.90	318411673.50	789646404.80	
2	16	672950231.50	486806861.90	1724869535.80	
2	24	777279173.40	601955757.70	2009688837.90	
2	32	524850544.00	701224022.80	2520029075.40	
2	40	563975770.40	767314768.60	2568775428.30	
2	48	414133575.60	669687020.10	3057557688.80	
8	1	196525.40	204328.40	181972.60	
8	2	165487139.60	57888979.80	141159237.10	
8	4	445275699.10	111895942.30	350639976.60	
8	6	613615207.90	131658612.70	589952524.60	
8	8	689512705.40	160674540.10	945292305.80	
8	16	712404966.90	216339896.30	1479072905.40	
8	24	630445818.00	267728460.70	1892456676.40	
8	32	625331883.80	325729663.70	2232351840.70	
8	40	634995879.00	389211074.70	2346626733.60	
8	48	525273641.60	424041837.60	2748925416.70	
16	1	194381.70	220082.30	177203.80	
16	2	160889085.60	54272492.00	139153035.10	
16	4	441804569.00	94139426.60	340312390.80	
16	6	626503752.10	108420375.60	603511054.40	
16	8	688636609.30	128719235.20	890470346.50	
16	16	953877625.60	204759054.90	1451264436.40	
16	24	887446237.70	214832272.50	1879648250.30	
16	32	812879672.30	250116249.30	2183903516.60	
16	40	750015046.60	271142716.60	2281048076.80	
16	48	584729536.40	300589657.50	2689911662.00	
32	1	208323.00	250262.50	180728.60	
32	2	162446875.20	50414456.00	135849619.10	
32	4	357410984.30	86752083.10	344645494.30	
32	6	473251388.90	90581476.20	605314042.70	
32	8	563557428.30	99550275.70	872447467.00	
32	16	924730552.60	136017689.70	1421928087.30	
32	24	1200951952.30	185562828.20	1875132175.60	
32	32	1135107232.20	177905941.30	2137387751.40	
32	40	1084793590.80	188700061.60	2184425001.10	
32	48	867515725.60	204659040.30	2520511077.10	
48	1	190374.10	281885.00	189072.40	
48	2	158370173.00	52153442.70	136653063.30	
48	4	343364171.60	86656962.10	348021717.00	
48	6	461757057.00	86677684.10	613899274.30	
48	8	570659048.40	91387809.20	865159832.20	
48	16	940298248.50	114690712.20	1435575705.30	
48	24	1232072463.10	150541187.50	1852863222.40	
48	32	1225644626.50	141233135.40	2123619021.90	
48	40	1225657069.90	147774579.50	2199874835.70	
48	48	1171765440.40	160425351.90	2501376739.40	
64	1	205638.40	323908.40	192529.20	
64	2	158778980.10	53269827.30	136115359.80	
64	4	336528473.50	85124817.00	352380060.60	
64	6	460676337.20	84146042.40	614292545.30	
64	8	562547848.90	88120434.10	873707288.40	
64	16	951162732.10	104105719.60	1431209241.50	
64	24	1244040807.00	130398470.60	1831921566.40	
64	32	1253899635.50	121123047.90	2129827185.30	
64	40	1296103433.80	124621837.40	2219394385.60	
64	48	1269943353.60	130976205.70	2500117169.60	


==> Data/lonestar/threadSweep-dtlb-stores-nu.csv <==
Sessions	ThreadCount	FS-GME	BH-GME	GLB-GME
2	1	15988552557.80	19986404060.40	18445316862.40	
2	2	12837179960.70	28628414261.10	18985744149.70	
2	4	16445311709.50	44491919199.60	22427898127.70	
2	6	14763044284.80	62116043284.00	19017340211.30	
2	8	14223021456.10	71189987234.80	18603969024.80	
2	16	16197238591.50	78686143222.80	14552197261.70	
2	24	16356302783.80	74275815685.40	8335458621.90	
2	32	9577761544.10	76031423593.20	7227925752.00	
2	40	9543140669.10	82418180468.40	6641533231.30	
2	48	6390347996.30	62878139030.50	5580641615.80	
8	1	15587620675.90	20027840939.90	18455607246.40	
8	2	11929468569.10	28572518304.30	18558864902.60	
8	4	15133716628.40	35618845785.50	21238796212.80	
8	6	15535259296.00	39620846911.40	19131828315.70	
8	8	14636190916.50	44887309513.40	17700156112.70	
8	16	12958586773.80	47572542924.40	8878057902.00	
8	24	9540960072.10	46662537155.80	7465675344.10	
8	32	9111322574.60	53380319889.00	6511718278.80	
8	40	9319690244.60	59993098285.90	6358252070.10	
8	48	6964628419.60	61078110280.90	5182035003.30	
16	1	15163619527.70	19803440707.40	17965122848.50	
16	2	11226369556.30	27871200328.40	18141324637.20	
16	4	13884367071.90	34348116497.80	20302408985.90	
16	6	14726321408.60	35626550548.00	17931662523.10	
16	8	14106733437.50	37433877106.00	13432754607.60	
16	16	13944665905.10	44084966092.00	8927228184.30	
16	24	9445167755.60	45478797564.10	7503919484.70	
16	32	8799258588.20	42687299315.90	6598668945.70	
16	40	8585974445.30	44562683432.80	6332985812.90	
16	48	7228759292.50	41991827460.40	5245568476.80	
32	1	15144729914.70	19797387225.00	18010280367.30	
32	2	11192847793.80	28494642412.60	17821216987.30	
32	4	10483394058.20	33307467761.00	20194277023.50	
32	6	9670367334.50	33730182995.50	16491979434.00	
32	8	9068814912.20	34360844243.10	13211186932.00	
32	16	8729505045.90	38596300531.00	9083649867.60	
32	24	8824934513.70	41367668170.00	7558581657.40	
32	32	9129327149.40	35617875061.30	6661312480.20	
32	40	9034815189.70	35449510023.80	6318023892.80	
32	48	7337467602.60	32676371105.00	5578940676.20	
48	1	15126847658.70	19827689003.60	18030358618.90	
48	2	11062257105.00	28318046356.50	17548424790.40	
48	4	9741578207.00	33156468222.70	20164320812.70	
48	6	9367700957.60	33022305177.60	17059989100.80	
48	8	8859809376.90	33431030351.00	13201236601.70	
48	16	8120577776.60	35662951748.90	9155480592.60	
48	24	8195248495.90	36683031691.90	7703854979.10	
48	32	8576179178.40	31257371716.30	6528215449.60	
48	40	8966033033.30	31585408739.40	5967114310.70	
48	48	8360740864.70	29018475044.70	5532048429.40	
64	1	15149551216.30	19839187290.00	18039954694.00	
64	2	11109477178.60	27993784313.50	17919221255.20	
64	4	9713055206.10	32999490436.60	20124926601.90	
64	6	9249419949.90	32731652354.00	16210816523.20	
64	8	8606482555.20	32896575842.70	13297779579.20	
64	16	7812448649.60	34127767898.60	9138438788.40	
64	24	7872657348.80	34465563102.40	7614548154.70	
64	32	8246286502.10	28990033049.80	6584417430.80	
64	40	8722111761.80	28772161267.00	6332189223.60	
64	48	8467575413.50	26039244493.20	5483407469.70	


==> Data/lonestar/threadSweep-dtlb-stores.csv <==
Sessions	ThreadCount	FS-GME	BH-GME	GLB-GME
2	1	154436781477.60	185394670356.40	170486496033.00	
2	2	135700889748.80	270162415099.80	174101786511.00	
2	4	197850666637.60	457408230699.80	281146318224.20	
2	6	181604994920.40	648134882094.00	263236747188.20	
2	8	158294584755.00	804688615393.40	244065559647.80	
2	16	171019040489.40	891087863062.00	212188527179.80	
2	24	179499644397.80	819709578858.20	160851557632.40	
2	32	101574542021.20	845106873774.40	101610901742.80	
2	40	101261178771.80	923558784797.80	100101908971.00	
2	48	68884804875.60	867369096740.80	90381689094.60	
8	1	146855471275.20	183295665354.60	168731299229.00	
8	2	113665217822.20	257952114239.00	172101789998.40	
8	4	163425353391.00	389220325971.00	211628011437.60	
8	6	150948407330.60	478637811591.40	193233546992.20	
8	8	138315953630.40	580171488225.80	187571863678.20	
8	16	135286215502.00	651425620066.20	110230128366.20	
8	24	106908305748.80	546450574133.40	86243763108.60	
8	32	95378597751.00	614306303445.00	77161550821.60	
8	40	99964518083.80	692247483317.40	74982445590.60	
8	48	74003931783.80	728595924358.80 61564382372.20	
16	1	146795267387.20	182972901610.20	167961308220.80	
16	2	109679549111.20	260152078319.40	183897677058.40	
16	4	171470414206.20	378551666780.80	202213121208.80	
16	6	154152733679.60	502255006269.40	190699382097.60	
16	8	139751206531.00	583113546471.40	184388980353.60	
16	16	125825625953.60	579862040240.20	89974450233.60	
16	24	96547977347.00	555089243571.20	78568011214.20	
16	32	94752021266.40	598040056704.80	74561133202.60	
16	40	98755026363.60	669190904297.60	69127722985.40	
16	48	76428154637.40	697242384318.80	59962251821.80	
32	1	146661479127.00	182804864222.00	167695420698.40	
32	2	110872070802.00	259404600547.20	178492480887.80	
32	4	168155216244.40	382595079728.20	215458620320.20	
32	6	151352402563.80	489604615321.60	192081087626.40	
32	8	139083209442.40	580687804339.80	188950868989.20	
32	16	119874345563.00	603612477853.60	101246152110.80	
32	24	94055651199.20	522147297340.80	88957463891.20	
32	32	91786218314.00	577014384830.60	80103454691.40	
32	40	94981035514.60	617061296740.00	72880201191.40	
32	48	75491892375.20	616685191721.60	60744201248.80	
48	1	146623344543.60	182686459553.80	167663621516.40	
48	2	110365862917.20	259503722085.00	175690367127.40	
48	4	173040244433.80	377713694056.00	214365180209.60	
48	6	151632389185.40	487674578547.80	189525294277.00	
48	8	138626601238.40	568426946671.80	183308883851.60	
48	16	117916267895.20	571399085062.40	90358015960.00	
48	24	92216335887.20	540528310085.20	85360590582.40	
48	32	89288947077.80	579446066663.60	78352541038.00	
48	40	89979810418.60	646929195841.60	73622071364.60	
48	48	74146629919.00	641459183389.40	63801606123.00	
64	1	146579231474.60	182633137741.40	167596393813.80	
64	2	113671315046.40	259792480173.20	179222143878.20	
64	4	168558240721.80	381821719836.60	215008476022.00	
64	6	156437048472.20	487816989340.00	193204530409.60	
64	8	139606885862.80	581592649232.00	186127682521.40	
64	16	116605292530.00	585939236072.40	109228505785.00	
64	24	91375817764.00	518584673996.00	95429145831.80	
64	32	88706317591.00	556974327986.60	83085263953.40	
64	40	90670486964.80	604548962506.80	74454079043.40	
64	48	70835344768.20	608034394891.00	61427866154.60	


==> Data/lonestar/threadSweep-nonuniform-new.csv <==
Sessions	ThreadCount	FS-GME	BH-GME	GLB-GME
2	1	950744.19	162613.74	677705.95	
2	2	879258.05	179301.39	681499.93	
2	4	1280638.35	285231.67	1044914.77	
2	6	1192123.64	395950.45	1066561.67	
2	8	1143580.23	476036.65	1010197.93	
2	16	1088532.34	493783.23	838714.61	
2	24	1009596.09	397090.35	685805.92	
2	32	544757.12	399901.96	343885.13	
2	40	535765.41	407386.23	346610.57	
2	48	353204.34	346912.26	317346.25	
8	1	898560.57	159271.39	669904.20	
8	2	728980.82	170029.93	662535.45	
8	4	1066801.51	240664.87	829652.92	
8	6	1029415.26	284886.04	796528.68	
8	8	1026723.61	353281.45	748347.08	
8	16	993394.93	354385.13	421397.93	
8	24	950672.70	279664.32	329162.24	
8	32	543636.35	297399.76	287152.90	
8	40	561724.37	301358.37	286933.82	
8	48	393044.18	312095.60	235241.94	
16	1	897491.50	158915.35	666179.74	
16	2	699507.83	172558.22	699301.89	
16	4	1040364.75	235149.01	817153.58	
16	6	1046365.04	291894.15	777497.28	
16	8	1005237.28	347363.86	733896.75	
16	16	974744.57	332652.12	335861.35	
16	24	871926.69	268108.99	294118.93	
16	32	548519.52	293641.51	283766.96	
16	40	557568.31	294408.69	267692.30	
16	48	418459.86	303685.54	227620.65	
32	1	895364.08	158940.87	665115.57	
32	2	709293.48	171766.37	698063.24	
32	4	1047970.78	235818.74	793643.47	
32	6	1039639.92	284323.43	785039.43	
32	8	1013686.14	343820.71	758185.38	
32	16	953878.02	341225.97	406080.27	
32	24	653402.01	266116.08	342736.95	
32	32	546432.18	267624.21	307842.12	
32	40	551592.51	274278.96	273758.56	
32	48	430754.66	269979.43	235559.96	
48	1	894869.18	158661.72	664578.27	
48	2	704790.16	170245.47	696552.58	
48	4	1014975.96	234189.03	811042.17	
48	6	1040527.07	292052.69	779883.68	
48	8	999323.37	344389.23	740496.89	
48	16	944361.94	324919.59	362805.17	
48	24	598970.34	277529.91	330785.38	
48	32	530505.62	283204.39	299618.45	
48	40	531734.63	283066.52	281676.55	
48	48	414037.89	276770.95	235011.28	
64	1	894586.04	158676.65	664441.71	
64	2	717573.80	171456.58	697899.22	
64	4	1032571.44	234444.31	826594.82	
64	6	1037020.26	288387.61	803510.40	
64	8	1000740.41	342909.76	763711.87	
64	16	945892.98	341083.30	428958.24	
64	24	590374.59	261451.61	371148.98	
64	32	531385.71	268838.07	325393.36	
64	40	538098.76	265388.86	285159.38	
64	48	396603.32	263406.61	236471.50	


==> Data/lonestar/threadSweep-stores-nu.csv <==
Sessions	ThreadCount	FS-GME	BH-GME	GLB-GME
2	1	154411836598.20	185209289464.80	170509800995.00	
2	2	139131869846.20	269815132583.60	173457940746.40	
2	4	198055217309.60	458499699852.60	276594736980.40	
2	6	178917687691.40	643955133532.40	266804086420.60	
2	8	161348700083.60	802379640541.40	242863752442.40	
2	16	170553964053.40	899113460656.60	213910804171.00	
2	24	176123038486.40	813950239271.80	150792363285.00	
2	32	101626646127.20	841898291175.00	100894445896.80	
2	40	103167029095.60	944852641487.60	99836555635.20	
2	48	72696358568.40	876384578126.80	90115002356.60	
8	1	146827392098.40	182767118547.00	168672746250.80	
8	2	114066505747.00	258508119154.60	167326374907.60	
8	4	166857128579.20	388375698574.60	216643239877.00	
8	6	154833209837.80	513630049845.80	199281902304.60	
8	8	137404327269.20	579334683412.60	193774362131.80	
8	16	136089727089.80	640698181890.00	105800033658.40	
8	24	101189770636.00	565404325093.40	85947519218.80	
8	32	96296559503.40	611601816079.20	74638583830.40	
8	40	101122546808.40	694157514741.80	72881218107.20	
8	48	75613921538.80	728586796029.20	60530077408.00	
16	1	146832601262.40	182869171312.80	167943819993.40	
16	2	110127948933.40	260122554306.00	181048998355.80	
16	4	172335591433.80	378790809384.00	206877872859.60	
16	6	150638311003.80	499735112740.40	189861739743.00	
16	8	138184106284.00	570233617790.60	176583287447.00	
16	16	125747475419.40	586453243825.40	88053601744.60	
16	24	97512356684.20	551373936493.80	78590543406.40	
16	32	93341061097.00	601357536588.00	73776289880.00	
16	40	99565215331.00	677309641851.60	69074179747.40	
16	48	77186468400.80	700330588386.20	58893755844.40	
32	1	146613282803.40	182885487463.00	167701745018.80	
32	2	111933494937.20	259887234268.40	178889797515.80	
32	4	169726043166.00	382115047759.20	209162825294.60	
32	6	151735383678.00	501813094304.00	190019010296.60	
32	8	139031364913.60	576560470523.20	178904453101.20	
32	16	119627255894.20	600295262478.20	97193881098.00	
32	24	94241591525.60	544144579070.00	88039252235.60	
32	32	91538795508.40	568981064714.80	80737298387.40	
32	40	94517282078.20	616918429345.20	71595146156.00	
32	48	76345351215.80	624903278266.40	61438059662.80	
48	1	146649285325.60	182574979950.80	167643746583.00	
48	2	112019763233.40	258423588408.20	178919301897.80	
48	4	165403715684.60	380800964405.60	208616731414.00	
48	6	151704845021.40	495218708143.20	193721108874.40	
48	8	137404327235.60	574230007982.40	175876807379.00	
48	16	119087846778.00	574183098800.00	93183560103.80	
48	24	92766639786.20	547539749288.40	84178453480.40	
48	32	88487378638.60	583681292997.20	77893858998.20	
48	40	90742812459.00	637808698480.00	71982081994.20	
48	48	74930098660.20	644533887250.60	62542431426.20	
64	1	146613931122.00	182567776616.80	167635511501.00	
64	2	113689076186.80	259790441181.60	178826144156.60	
64	4	167790334988.60	379908297476.40	208291060960.40	
64	6	153264779816.00	490526967587.00	190851887693.80	
64	8	137994285465.80	573111128625.60	185714358988.00	
64	16	115955428252.60	596309938687.00	107651944737.40	
64	24	92682507621.80	530658159084.20	95682313931.20	
64	32	88869342979.60	556662656171.60	83316164090.80	
64	40	90223024205.80	606608291491.60	73265247189.60	
64	48	70413921344.60	596958155414.20	62022907832.80	


==> Data/lonestar/threadSweep-stores.csv <==
Sessions	ThreadCount	FS-GME	BH-GME	GLB-GME
2	1	15975340527.40	19984597125.50	18446965561.30	
2	2	12839977428.30	28658417156.00	19699797462.00	
2	4	16594742058.50	44048822291.50	22920930420.80	
2	6	14580853082.40	62225131041.50	18996034350.50	
2	8	14054181407.00	70369254736.00	18518622143.10	
2	16	16128022882.20	81124153660.60	15333819289.30	
2	24	16494036355.90	72153414082.80	8467487496.00	
2	32	9518665910.60	77647303748.00	7094828255.70	
2	40	9595445213.50	82932607200.40	6723168784.10	
2	48	6459761991.60	62874743104.10	5727469491.20	
8	1	15577472922.70	20024075312.40	18455614853.10	
8	2	11781880713.20	28595033210.50	18308245917.70	
8	4	15396791448.50	35646483959.80	21593633948.10	
8	6	15324625737.30	39613442381.90	19033598558.10	
8	8	15345962149.00	46076003357.60	18497629425.60	
8	16	13110817105.30	48404366823.70	8866759707.30	
8	24	9513568994.30	45920466591.10	7506736265.40	
8	32	9374738498.60	55020754169.40	6624867537.60	
8	40	9429737536.70	58321299805.10	6321541512.00	
8	48	7224192788.30	55970956028.40	5587285566.00	
16	1	15162680516.30	19789623702.30	17966504768.70	
16	2	11397642044.80	27976831624.10	18330615282.60	
16	4	13756930888.50	34293731349.40	20707409247.60	
16	6	13980673369.20	35562889628.90	18342083110.10	
16	8	13946907897.60	37268762115.60	13975858622.70	
16	16	13741735001.70	44207244797.70	8816939264.40	
16	24	9674442563.40	43583333586.60	7589988702.40	
16	32	8897117327.00	43035419212.50	6589815813.30	
16	40	8825010698.30	44308453844.10	6223637530.90	
16	48	7330310430.60	42846679707.60	5482474669.90	
32	1	15142787094.20	19811757358.70	18007599200.30	
32	2	11000172602.90	28460627766.30	17882673588.80	
32	4	10416526704.80	33408320386.00	20031981488.90	
32	6	9687007727.50	33727037683.00	16714465555.80	
32	8	9321839870.10	34390023769.90	13293619111.70	
32	16	8694751183.20	38575067968.40	9047743789.10	
32	24	8828412239.00	40866829855.30	7636196362.60	
32	32	9108770023.50	36315250328.70	6699536822.80	
32	40	8910830844.10	35879210006.80	6210056337.40	
32	48	6885512226.80	36601862954.50	5647408278.00	
48	1	15142184654.10	19834426706.40	18027396359.70	
48	2	11387004341.70	28121879468.30	18070583770.10	
48	4	10028341478.60	32891372158.50	19826644456.40	
48	6	9357641775.50	32970851626.30	16337732296.40	
48	8	8768155688.50	33439053140.30	13306077885.90	
48	16	8103176397.00	35632063141.70	9278182664.70	
48	24	8128439348.20	36573750798.50	7541460544.90	
48	32	8615564172.50	31822186920.40	6672793723.80	
48	40	8964798106.10	31646349752.40	6212398558.90	
48	48	8153997975.20	31952522168.60	5599336952.60	
64	1	15148899225.30	19839342556.30	18040934698.60	
64	2	11423905168.50	28076366280.50	17907033486.70	
64	4	9689002281.80	32918606222.60	20028355459.00	
64	6	9211309353.10	32688983660.70	16435686921.90	
64	8	8649841823.30	32789656560.90	13320788557.20	
64	16	7760556894.40	34109192135.80	9128879080.90	
64	24	7772862129.40	34484153814.00	7635005798.60	
64	32	8205628016.00	29619031278.50	6578871090.10	
64	40	8688961238.40	28651880393.60	6178907808.40	
64	48	8166858941.50	29500025421.40	5661632092.00	


==> Data/lonestar/threadSweep-uniform-new.csv <==
Sessions	ThreadCount	FS-GME	BH-GME	GLB-GME
2	1	904699.42	160356.63	676515.98	
2	2	723232.07	173693.58	686749.33	
2	4	944786.10	253505.61	787219.23	
2	6	890234.72	336194.61	715797.70	
2	8	889884.44	403933.23	698916.44	
2	16	869616.75	417192.63	577981.86	
2	24	827136.18	337862.90	289813.95	
2	32	439964.31	332940.95	253241.81	
2	40	421304.45	333365.48	233580.64	
2	48	277454.93	238772.10	208395.99	
8	1	876874.47	158946.23	676250.99	
8	2	647464.84	172735.73	658514.12	
8	4	826941.74	202687.15	705925.54	
8	6	887505.52	211063.84	655711.89	
8	8	921683.93	240581.70	591642.58	
8	16	804386.44	245670.41	306730.76	
8	24	613669.38	233918.12	259739.13	
8	32	485793.95	256697.16	237694.78	
8	40	472278.84	263890.45	226945.91	
8	48	324530.68	254273.68	205183.48	
16	1	841403.21	156767.78	651192.26	
16	2	645459.57	168213.44	641393.40	
16	4	742266.27	193444.76	677510.55	
16	6	785646.96	188651.28	596117.36	
16	8	873437.47	196003.47	472419.42	
16	16	781231.62	215072.92	305097.72	
16	24      532747.19	192836.46	253043.65	
16	32      488960.21	201157.53	236447.31	
16	40      485568.85	197608.12	221927.46	
16	48      418679.31	184291.47	201993.38	
32	1	832237.66	156076.64	648096.28	
32	2	627768.69	170372.26	647398.65	
32	4	587010.62	186895.76	683130.91	
32	6	547953.14	177553.21	546211.03	
32	8	509816.64	178700.83	456972.19	
32	16	467510.78	184463.28	309368.64	
32	24	463487.32	186943.42	254252.20	
32	32	476654.65	160859.38	233092.65	
32	40	472669.22	152740.13	220996.30	
32	48	395284.56	143005.30	202016.11	
48	1	829970.89	156523.74	647539.82	
48	2	622587.23	168858.16	637574.78	
48	4	550482.49	185256.99	669591.39	
48	6	532257.10	173415.49	551384.85	
48	8	487157.27	173472.33	456818.91	
48	16	426763.98	169830.49	308897.94	
48	24	416519.46	166475.64	255504.60	
48	32	440409.56	139982.99	231127.30	
48	40	457714.56	132323.39	221315.20	
48	48	427105.18	124207.16	204856.57	
64	1	827169.38	156305.52	646792.88	
64	2	627292.97	168966.98	645879.76	
64	4	561997.39	184965.73	639569.76	
64	6	520967.38	171409.48	535946.31	
64	8	472655.49	170391.39	457117.17	
64	16	410422.11	161946.48	308379.67	
64	24	391972.44	156612.26	254508.41	
64	32	414095.56	129245.06	236801.91	
64	40	432773.16	119452.18	223620.46	
64	48	430841.80	111515.16	202980.62	


==> Untitled.txt <==
\subsection{Implementation Details and Formal Description}

In this section, we give a pseudocode of our GME algorithm, after describing certain details to help understand the pseudocode.

\subsubsection{Implementation Details}

\paragraph*{Representing a session state}
%%
We use four flags to represent session state: 
%%
\begin{enumerate*}[label=(\arabic*)]
%%
\item \LEADERFLAG flag to indicate that the session leader has left its critical section, 
%%
\item \CONFLICTFLAG flag to indicate that some process has made a conflicting request, 
%%
\item \VACANTFLAG flag to indicate that the session is empty or vacant, and 
%%
\item \RETIREDFLAG flag to indicate that announcement has been revoked and the node associated with the session request has been retired.
%%
\end{enumerate*}
%%
We refer to the first two flags as \emph{\doorway} flags, the third flag as \emph{\vacancy} flag and the fourth flag as \emph{\usability} flag.

The \vacancy flag is set only after \emph{both} the \doorway flags have been set.
Thus a session is \closed if both its \doorway flags are set. It is \adjourned if its \vacancy flag is also set. Finally, a node is considered retired if its \usability flag is set.
%%
For convenience, when the \usability flag is set, we set the remaining three flags as well to simplify the algorithm. Thus if the \vacancy flag is set, then both the \doorway flags are also set; if the \usability flag is set, then the \vacancy flag as well as both the \doorway flags are also set. 
%%
All the four flags are stored in a single word hence the value of session state can be easily read atomically. 


\begin{comment}

\paragraph*{Representing a linked-list}
%%
Each linked-list is associated with the following meta-data:
%%
\begin{enumerate*}[label=(\arabic*)]
%%
\item a pointer, referred to as head, to keep track of the last node in the list, and
\item a sequence number to detect whether or not the head has been modified since it was last read.
%%
\end{enumerate*}
%%
Note that, due to node reuse, even if the head of a list is found to be pointing to the same node at two different times, it may have been modified---possibly multiple times---during this period.
%%
The sequence number is also used during helping to determine the node of which process should be appended to the list next.
%%
The meta-data of a linked list is updated by performing an \emph{advance operation} on it.

\paragraph*{Taking an atomic snapshot of the meta-data of a linked list}
%%
In our GME algorithm, we need to take an \emph{atomic snapshot} of the meta-data of a linked list (associated with a given GME object). Intuitively, a snapshot is atomic if it contains an \emph{instantaneous} view of the meta-data. 
%%
This snapshot is used at multiple points in the algorithm to detect whether or not the head of a linked list has undergone a change. 
Our snapshot algorithm does not need to be wait-free. It instead needs to provide a weaker progress guarantee. Specifically, if the snapshot algorithm does not overlap with any advance operation on the meta-data, then it should eventually terminate.

To that end, we use a simple well-known idea for taking an atomic snapshot. We maintain \emph{two} copies of the sequence number, referred to as \emph{LHS} and \emph{RHS} \emph{sequence numbers}. To update the meta-data, a process first increments the LHS number, then switches the head pointer and finally increments the RHS number.
%%
To take an atomic snapshot of the meta-data, a process first reads the RHS number, then reads the head pointer and finally reads the LHS number. If the values of the two numbers match, then the snapshot algorithm terminates. Otherwise, the process repeats the steps again.

To achieve concurrent entering property, before restarting (which only happens if the meta-data is undergoing a change), a process helps complete the advance operation on the meta-data before (re)reading the RHS number again. 
Without this helping, the concurrent entering property does not hold as illustrated by the following scenario. Suppose all processes are request the same session, which is different from the last established session. A situation may occur in which one process has
successfully appended a new node to the linked list and is now updating the meta-data, while others are trying to obtain an atomic snapshot of the meta-data. Until the meta-data update is complete, other processes may be forced to perform an unbounded (but finite) number of steps thereby violating the concurrent entering property.

\paragraph*{Helping an advance operation on the meta-data of a linked list complete}

A process invokes this helping procedure when it is taking a snapshot of the meta-data and detects that the meta-data is currently being modified. Specifically, it detects that the LHS number in the meta-data has been incremented but not the RHS number. As part of helping, the process needs to do the following:
%%
\begin{enumerate*}[label=(\arabic*)]
\item update the head to the next node in the list if not already updated, and
\item increment the RHS number.
\end{enumerate*}

To that end, the processes reads the head and the RHS number (in that order) using \LL{} instructions.
%%
It also reads the next field of the node pointed to by the head (using a simple read instruction).
It then verifies that the RHS number has not yet been incremented.
Otherwise, it implies that the advance operation on the meta-data has completed and no further helping is required.
If the next field (read earlier) contains a non-null address, then the head  is updated to the address read in the next field using an \SC{} instruction. 
Finally, the RHS number is incremented using an \SC{} instruction.

\end{comment}

\paragraph*{Updating a field in a node}
%%
At multiple points in our GME algorithm, a process needs to update a field in a node (\emph{e.g.}, state flag or next pointer).
%%
%%, where the node is such that it was observed by the process to be the last node of the 
%% linked list at some point earlier (via a snapshot).
%%
The update action should succeed only if the head pointer of the list has not changed since it was declared as a hazard pointer. 
To that end, we proceed as follows. The process first reads the field (to be updated) using an \LL{} instruction. 
It then verifies that the field still needs to be updated.
%%
It next verifies that the head pointer of the list has not changed. It finally modifies the field using an \SC{} instruction. 


\begin{comment}

In the exception case, we proceed as follows. The process first reads the session state using an \LL{} instruction. 
It then verifies that the status flag is not yet set. 
It next verifies that the session is vacant by ascertaining that the session \size is zero.
It finally sets the status flag in the session state using an \SC{} instruction.

We refer to the first type of update as \emph{contexual update} and second type of update as \emph{non-contextual update}.

\end{comment}

\begin{comment}

\paragraph*{Hazard pointer}
%%
As far as cleanup algorithm is concerned, the head field in the snapshot record of a process constitutes a hazard pointer. Thus, after a process takes a snapshot of a list's meta-data, it verifies that the list's head pointer is still the same. If not, it discards the snapshot and restarts the snapshot algorithm.

\end{comment}

\subsubsection{Pseudocode of the Algorithm}
%%
The pseudocode of the algorithm is given in \Crefrange{algo:types|variables}{algo:method|cleanup}.
%%
In the pseudocode, symbols `$\bitor$' and `$\bitand$' denote bitwise-or and bitwise-and operators, respectively.
%%
The pseudocode is divided into six separate sections. 


The first section, given in \Cref{algo:types|variables}, describes the data structures and the shared variables used in the algorithm. Any other variable used in the pseudocode, which is not listed as a shared variable, is either an \emph{input argument} or  a \emph{local variable} of the method in which it is referenced.
%%
In the pseudocode, we have used arrays to store references to head nodes of multiple GME objects for convenience only. They can be replaced 
with any other mechanism that allows a process to locate the head node of the linked list associated with a given GME object in an efficient manner.

The second section, given in \Cref{algo:entry|exit},  describes the code for \entry and \exit sections of the algorithm. The code for each section basically follows the steps outlined in \Cref{sec:algorithm|deadlock}. The code also includes steps for setting the appropriate flag in the session state at relevant places in \cref{line:entry:vacant:join|leave,line:entry:conflict,line:entry:vacant:conflict,line:exit:leader,line:exit:vacant}.
%%
The code uses several auxiliary methods, which are defined in the remaining three sections. 

We categorize the auxiliary methods into three groups. The third, fourth and fifth sections describe methods that 
operate on session state, list head and list node, respectively.

The third section, given in \Cref{algo:methods|state}, defines four methods:
%%
\begin{enumerate*}[label=(\alph*)]
%%
\item \IsOpen, which examines the two \doorway{} flags to determine if the session is open,
%%
\item \IsAdjourned, which examines the \vacancy{} flag to determine if the session is adjourned,
%%
\item \SetLeaderOrConflictFlag, which sets the given \doorway flag (to one) using the steps for updating a node field described earlier, and
%%
\item \SetVacantFlag, which sets the \vacancy{} flag (to one).
%%
\end{enumerate*}




The fourth section, given in \Cref{algo:methods|metadata}, defines three methods:
%%
\begin{enumerate*}[label=(\alph*)]
%%
\item \ReadHead, which reads the contents of the head pointer of the list associated with a request and declares it as a hazard pointer,
%%
\item \TestHead, which ascertains that the head pointer of a list has not moved since it was declared as a hazard pointer, and
%%
\item \UpdateHead, which advances the head pointer of a list to point to the newly appended node.
%%
\end{enumerate*}
%%
%% In \TestHead, list's meta-data is considered to be updated only if both the sequence numbers have been incremented.


The fifth section, given in \Cref{algo:methods|node}, defines four methods:
%%
\begin{enumerate*}[label=(\alph*)]
%%
\item \InitializeNode, which gets a free node (from a pool of unused nodes), initializes it and announces the request to other processes,
%%
\item \FetchNode. which selects a node to append to the list,
%%
\item \AppendNode, which appends a new node to the list, and
%%
\item \ReclaimNode, which retires a node.
%%
\end{enumerate*}
%%
In \AppendNode, after selecting a node to append, process first sets up the forward link (modify the next field of the current last node), then sets up the backward link (modify the previous field of the new last node) and finally advances the head. The next and previous fields are modified using the strategy for updating a node field described earlier. 
%%
In \ReclaimNode, all fields in the node are updated using simple write instructions. 

Finally, the sixth section contains the method to identify nodes that are safe to reuse. Note that the method is supposed to be executed \emph{incrementally} over $\n$ requests while performing only $O(1)$ steps per request.
